Renormalization of the Higgs sector in the triplet model

We study radiative corrections to the mass spectrum and the triple Higgs boson coupling in the model with an additional Y=1 triplet field. In this model, the vacuum expectation value for the triplet field is strongly constrained from the electroweak precision data, under which characteristic mass spectrum appear at the tree level; i.e., $m_{H^{++}}^2-m_{H^+}^2\simeq m_{H^+}^2-m_A^2$ and $m_A^2\simeq m_H^2$, where the CP-even ($H$), the CP-odd ($A$) and the doubly-charged ($H^{\pm\pm}$) as well as the singly-charged ($H^\pm$) Higgs bosons are the triplet-like. We evaluate how the tree-level formulae are modified at the one-loop level. The $hhh$ coupling for the standard model-like Higgs boson ($h$) is also calculated at the one-loop level. One-loop corrections to these quantities can be large enough for identification of the model by future precision data at the LHC or the International Linear Collider.

==> Response.txt <==
Dear Editor of Physics Letters B,

we would like to resubmit our manuscript Ref. No.: PLB-D-12-00581,

 ``Renormalization of the Higgs sector in the triplet model''

by M. Aoki, S. Kanemura, M. Kikuchi, and K. Yagyu.

According to the referee's comment, we have revised our manuscript.
We attached the revised version of the manuscript (akky_revised.pdf), where
corrected and added parts are indicated as a red-font character.

We believe that our manuscript is now fitted for a publication in
Physics Letters B.

Yours sincerely,
Kei Yagyu (as corresponding author)

=== Reply to the referee  ===

>The authors considered the type II seesaw framework and examined how much the three level formulas could be 
>modified by quantum corrections. In particular, they have performed careful calculations for quantum corrections
>on the Higgs boson masses and the SM-like Higgs boson triplet coupling. I agree with the renormalization
>scheme in this paper and as far as I checked, the results presented here are correct. It has been shown that the 
>quantum corrections cause sizable deviations, even more than 100%, for masses spectrum of triplet-like Higgs 
>bosons and the triple SM-like Higgs coupling. The results shown in this paper are interesting enough to be >published.

We would like to thank the referee very much for the careful reading of
our manuscript. We are very happy that the referee basically agree
with publishing our manuscript in Physics Letters B. We have changed
the manuscript as the referee suggested.


>  REFEREE WROTE
>
>Before recommending this paper for publication, I would like the authors to add some comments on the current
>LHC bound on the mass of triplet-like Higgs bosons. For example, the ATLAS collaboration gave the lower bound
>of a few hundred GeV for the doubly-charged Higgs boson mass by analyzing the the same-sign lepton final
>states. This bound is no longer applicable if the mass splitting is large as considered in this paper. However,
>Figs. 1 and 2 show the results also for small ``Delta m'' values. It is better to comment on the current collider
>bound on triplet-like Higgs masses of 100-300 GeV with a small mass splitting.

OUR REPLY
We added a comment on the current bound for the mass of the doubly-charged Higgs boson at the LHC,
which is indicated as a red-font character in the revised manuscript (akky_revised.pdf) in page 11.
As the referee suggested, when the doubly-charged Higgs boson (H^{++}) decays into the same sign dilepton,
the mass of H^{++} is bounded from below about 300 GeV.
However, when the VEV of the triplet field (v_\Delta) is larger than about 10^{-4} GeV,
the main decay mode of  H^{++} can be the same sign diboson.
In this case, the bound for the mass of H^{++} at the LHC cannot be applied, so that
we can consider the case with a few hundred GeV of H^{++}.
Although we considered the case with v_\Delta /v \to 0 in Fig. 1 and Fig. 2,
these results are not so changed even if we consider the case with v_\Delta > 10^{-4} GeV.
Similar statements were written in below Eq. (54) in the revised draft as well
as the original draft.


> REFEREE WROTE
>
>One quick question:
>How can we derive v_Delta ~< 8 GeV using (22)? Is this value obtained from elaborate analysis of quantum 
>corrections on T-parameter? If so, the author should give references.

OUR REPLY
The upper bound for the triplet VEV of v_Delta ~< 8 GeV is derived by using
the tree level formula of the rho parameter given in Eq. (22) and by using
the experimental data of the rho parameter, which is written in just below of Eq. (22).

----
We here give the list of changes in the revised version.
These points are also as a red-font character in the revised manuscript (akky_revised.pdf)

1. We added a comment regarding to the experimental bound for the
mass of the doubly-charged Higgs boson in page 11.
2. We added Ref [31] according to the addition of the change 1.
3. We replaced some typos in Eqs. (34), (38), (41), (44), (46) and (53) by the correct forms.
4. A typo in page 4 was corrected as stationally -> stationary.
5. The order of the references in Ref. [17] was changed in chronological order.
6. The hep number written in the last reference in Ref. [28] was removed.


